MIRAGE: A GPU-Accelerated IQ-Level Channel Emulator for Real-Time Wireless Digital Twins

Wireless digital twins enable network policies to be evaluated before deployment, but reproducing channel effects within a running protocol stack requires continuous waveform processing under strict timing constraints. We present MIRAGE, a GPU-accelerated channel emulator that applies propagation effects directly to in-phase and quadrature samples exchanged by software 5G New Radio stacks. MIRAGE combines batched multiuser, multiantenna filtering with timestamped shared-memory transport and radio-driver integrations for OpenAirInterface and OCUDU. External propagation models supply channel responses asynchronously, while versioned buffers ensure consistent coefficients within each processing interval. Experiments on one NVIDIA H100 GPU evaluate waveform accuracy, processing time, channel updates, and full-stack traffic delivery. At 61.44 million samples per second, eight single-antenna links, four two-by-two links, and one four-by-four link meet the tested 0.5 ms bidirectional processing criterion. Waveform errors remain within one integer quantization step per component, with no mixed coefficient versions across 16.7 million analyzed slots. Integration with the X5G testbed enables slice resource allocations to be evaluated before deployment. Both evaluated slices ultimately satisfy their throughput caps, requiring one physical reconfiguration under line-of-sight conditions and four under non-line-of-sight conditions. These results demonstrate full-stack policy evaluation and expose prediction errors affecting transfer to a physical network.

==> data/tikz/chanval/mimo00.csv <==
freq,applied,estimated
-19.05,0.46716234610131113,0.49588082602859995
-18.93,0.4844777242568705,0.5509280043935262
-18.81,0.49915504062992105,0.520358639585823
-18.69,0.5112012881490886,0.5468029024512927
-18.57,0.520620443882887,0.545042604749887
-18.45,0.5274183139103151,0.5786813447335564
-18.33,0.5315971544224561,0.5897698058937464
-18.21,0.5331595514599059,0.5530637773577619
-18.09,0.5321054903716961,0.5668112690962523
-17.97,0.5284342997056155,0.5078839363208767
-17.85,0.5221446532262237,0.4381424234687725
-17.73,0.5132345794606685,0.4413442840123898
-17.61,0.5016990403425537,0.545077817697023
-17.49,0.4875323847398488,0.4997076406332865
-17.37,0.47072935274969685,0.5394401113410578
-17.25,0.4512821868260719,0.5452978921482983
-17.13,0.4291811374798968,0.4443726044581655
-17.01,0.4044169760585855,0.38340131002646605
-16.89,0.3769781079661976,0.26024869018130065
-16.77,0.34685205481667436,0.4159169963344156
-16.65,0.31402460055307124,0.26120737482790124
-16.53,0.2784817854147634,0.17486262280145615
-16.41,0.2402060234154074,0.1353498232484674
-16.29,0.19918066778809876,0.12923144413718646
-16.17,0.1553864015644179,0.09366762238835398
-16.05,0.10880270028966936,0.07870743883321982
-15.93,0.05940857336500473,0.003243291955088546
-15.81,0.007180591292015909,-0.031149650177669762
-15.69,-0.04790525315977998,-0.06678999405078036
-15.57,-0.10587489180840337,-0.17875416763783916
-15.45,-0.16675533935292847,-0.14095992878594543
-15.33,-0.23057503589142192,-0.2539469285686339
-15.21,-0.29736433644039095,-0.323738815264883
-15.09,-0.3671540000327536,-0.4930078097384677
-14.97,-0.43997710669450824,-0.47432125084600535
-14.85,-0.5158681798969379,-0.4003578741242287
-14.73,-0.5948628958150662,-0.7020887752045607
-14.61,-0.6769980223595653,-0.6856838251821333
-14.49,-0.7623123438990205,-0.8205241187403861
-14.37,-0.8508458998392453,-0.9124891762001099
-14.25,-0.94263960249066,-0.8660804737601536
-14.13,-1.0377368193660053,-1.0138491297778625
-14.01,-1.136180758437169,-1.1800435919338899
-13.89,-1.2380170014764944,-1.1082562427944602
-13.77,-1.3432916255891665,-1.3674447373310006
-13.65,-1.4520515677374712,-1.3958148556088856
-13.53,-1.5643449884097964,-1.4562981287961894
-13.41,-1.6802206008832297,-1.7113879350325703
-13.29,-1.7997277384185195,-1.6902593713228018
-13.17,-1.9229152197875556,-1.8141730717426194
-13.05,-2.0498324699469976,-2.034590967732826
-12.93,-2.1805282150450758,-2.1166944412791464
-12.81,-2.3150503115045487,-2.267520011974989
-12.69,-2.4534448081489866,-2.3373038360126333
-12.57,-2.595755696208029,-2.4755605894942025
-12.45,-2.742024552536897,-2.670139795819683
-12.33,-2.892288839231681,-2.770043814994934
-12.21,-3.046581835268282,-2.895916201559538
-12.09,-3.2049297797371503,-3.0507377605608403
-11.97,-3.367352566525652,-3.1795591196592894
-11.85,-3.533860457874525,-3.4080538909288114
-11.73,-3.704452804520688,-3.508296995881421
-11.61,-3.8791157456372307,-3.7145948330487437
-11.49,-4.05781969395589,-3.9283462773647004
-11.37,-4.240515775409833,-4.129519492000794
-11.25,-4.427132096135133,-4.372688290070913
-11.13,-4.617569977420019,-4.565066927049912
-11.01,-4.811700041958147,-4.587625350657774
-10.89,-5.009356018737851,-4.983761927646902
-10.77,-5.2103274001935285,-5.162070306024583
-10.65,-5.414354512791225,-5.4003024826104635
-10.53,-5.621119170324988,-5.494905921933003
-10.41,-5.830236990920287,-5.907538412683314
-10.29,-6.041247308842071,-6.115106404520239
-10.17,-6.2536035169305,-6.29542112101989
-10.05,-6.466661176753858,-6.497872196315543
-9.93,-6.679669459114446,-6.738578847356136
-9.81,-6.891757166498303,-6.958889412278834
-9.69,-7.101926476142932,-7.126177583435301
-9.57,-7.309042158347716,-7.375864614145829
-9.45,-7.5118276749869946,-7.699444566201105
-9.33,-7.708864814425489,-7.806765486995678
-9.21,-7.898595879819883,-8.109436180835441
-9.09,-8.079340122004707,-8.215996807079609
-8.97,-8.249310207579976,-8.341693427906481
-8.85,-8.406647553388117,-8.431938790355463
-8.73,-8.54946152588008,-8.567656925512313
-8.61,-8.675885361096341,-8.759198408085275
-8.49,-8.784136708327758,-8.936782967610034
-8.37,-8.872586373858153,-8.875724635014798
-8.25,-8.939829909556371,-9.016182897677954
-8.13,-8.984751231947893,-8.992455452957719
-8.01,-9.006583147373696,-9.001962605600244
-7.89,-9.0049454163125,-8.998157246723062
-7.77,-8.97986633149806,-8.86641268667954
-7.65,-8.931782226962046,-8.956595384909573
-7.53,-8.861512171801868,-8.812930291433961
-7.41,-8.770214899585037,-8.763325434702212
-7.29,-8.65933120139552,-8.494149055103119
-7.17,-8.530515538712649,-8.595808173761014
-7.05,-8.385566105469923,-8.167491634155661
-6.93,-8.2263570474464,-8.09068420324353
-6.81,-8.054776454654661,-7.921256062945979
-6.69,-7.872676129971983,-7.635630623345185
-6.57,-7.681829232064907,-7.494462947109167
-6.45,-7.483901606058022,-7.367527622227662
-6.33,-7.28043108494685,-7.140568541756155
-6.21,-7.072816915540559,-6.9039414934886985
-6.09,-6.86231590422278,-6.650924382254999
-5.97,-6.650042885735696,-6.656466799026408
-5.85,-6.4369782463968805,-6.4588362209194745
-5.73,-6.223975814982855,-6.228571503689485
-5.61,-6.011771108013604,-5.9440982964530695
-5.49,-5.800993606804886,-5.828563442279922
-5.37,-5.592177366031289,-5.712934690032818
-5.25,-5.385772680800752,-5.544851956442982
-5.13,-5.182153519221694,-5.202223619064787
-5.01,-4.981629395618419,-5.034618959714505
-4.89,-4.784452675651107,-4.923434907102097
-4.77,-4.590827479315945,-4.6177807106110755
-4.65,-4.400914808521666,-4.539643460771184
-4.53,-4.214838971008753,-4.301488658028331
-4.41,-4.032695503565821,-4.104152578895666
-4.29,-3.8545518427831786,-3.9474252036350337
-4.17,-3.680454192061143,-3.770162302100543
-4.05,-3.5104296198256177,-3.579027839606716
-3.93,-3.344490950974204,-3.5365053272476437
-3.81,-3.182636305071736,-3.2598049699075187
-3.69,-3.024854505013317,-3.2048488656968876
-3.57,-2.8711246092412583,-3.0304763699451405
-3.45,-2.721418368835603,-2.8675267238817814
-3.33,-2.5757029232166175,-2.7136573473823504
-3.21,-2.4339400598072034,-2.649351614204697
-3.09,-2.296087693774525,-2.5088135505174938
-2.97,-2.1621014267782,-2.291406783205911
-2.85,-2.031934399668792,-2.1843913392903582
-2.73,-1.9055395407059286,-2.1089993924307255
-2.61,-1.7828671740359514,-1.9223389526194998
-2.49,-1.6638690313701736,-1.7398989842183665
-2.37,-1.5484952984800928,-1.5381664868702936
-2.25,-1.4366966092132747,-1.557794666908304
-2.13,-1.3284246020087054,-1.423124809033297
-2.01,-1.2236320494928277,-1.4294590380070005
-1.89,-1.1222706580616206,-1.1472043605987656
-1.77,-1.0242952821032185,-1.109737893900743
-1.65,-0.9296611018952277,-0.9452691657255066
-1.53,-0.8383235719417574,-0.896265106726697
-1.41,-0.7502408594121592,-0.7312574165115958
-1.29,-0.6653714329728798,-0.63946168969445
-1.17,-0.5836759192192839,-0.6418213132162992
-1.05,-0.5051157628469523,-0.6205961726131816
-0.93,-0.4296540671050658,-0.42676978000441185
-0.81,-0.35725518293514275,-0.31664774775603466
-0.69,-0.28788527686129617,-0.24674696727824633
-0.57,-0.22151119794602858,-0.1628715938593332
-0.45,-0.15810256758536698,-0.10438108331757029
-0.33,-0.09762896149820918,-0.055827544120747405
-0.21,-0.040062458894125255,-0.07549461471990049
-0.09,0.014623747218901448,0.0644429470121857
0.03,0.06645558528340059,0.02767798705786719
0.15,0.11545729512407914,0.17858061055726948
0.27,0.1616510290838452,0.19003077858092005
0.39,0.2050589837366525,0.21063567161510438
0.51,0.24570034113216746,0.1875653734409879
0.63,0.2835938806869306,0.33018189747527316
0.75,0.31875789775302044,0.33732607850309826
0.87,0.35120861241071544,0.42262283482948537
0.99,0.38095915341272946,0.4491541309567148
1.11,0.40802533542807823,0.3917263589220258
1.23,0.43241777967602524,0.44384099862736415
1.35,0.45414867942773374,0.5248803977687717
1.47,0.47322737222360356,0.4383770060609403
1.59,0.4896632016679787,0.4184646221281286
1.71,0.5034625468324494,0.5382058869100855
1.83,0.5146327023705497,0.4348930538068601
1.95,0.5231779331864792,0.4922555925647581
2.07,0.5291023753463613,0.42853169653687234
2.19,0.5324085603977278,0.540462488793007
2.31,0.5330983699411772,0.4540652454080499
2.43,0.5311725442780251,0.444805049337639
2.55,0.5266292196013749,0.4214274167445271
2.67,0.5194663662243862,0.4863347033449655
2.79,0.5096813122947221,0.36046153883668874
2.91,0.4972693008251016,0.43328552236693413
3.03,0.4822249730517705,0.405193345253643
3.15,0.4645414136199584,0.37894011575189224
3.27,0.44421020136682043,0.36261959233059754
3.39,0.4212228961561431,0.3862876735665868
3.51,0.39556866199840307,0.38767536797569585
3.63,0.36723525835149606,0.27794082811945464
3.75,0.3362101338799551,0.16911648231212825
3.87,0.3024799552795914,0.20247021766395945
3.99,0.2660277442496842,0.11334348569118342
4.11,0.22683738266385267,0.09938758551004048
4.23,0.18489122448405104,0.06024205021156925
4.35,0.1401694612287815,0.1647370224177984
4.47,0.0926514087274033,-0.08284319665106019
4.59,0.042315154314598244,-0.09119276430643028
4.71,-0.010862338012188777,-0.11834795166428458
4.83,-0.06690667875910798,-0.23173000720026526
4.95,-0.1258435189153274,-0.27451287964024546
5.07,-0.187700483330713,-0.2759696567086779
5.19,-0.2525068593486574,-0.3355938333572893
5.31,-0.32029242182053663,-0.38020171904498085
5.43,-0.3910898325298095,-0.42379783655698733
5.55,-0.46493169401572587,-0.4572557832487708
5.67,-0.5418532886478405,-0.5631681742735563
5.79,-0.6218904859291283,-0.6928540987547067
5.91,-0.7050808857399953,-0.762716572948775
6.03,-0.7914639343176031,-1.0030100004087543
6.15,-0.881079443780288,-0.9605445008471104
6.27,-0.9739695472664616,-1.0302536084919687
6.39,-1.0701772895172155,-1.038586893906708
6.51,-1.1697471285933294,-1.267405193292126
6.63,-1.272724083036762,-1.3049284828382204
6.75,-1.3791551804717996,-1.3613641039110393
6.87,-1.489087528020541,-1.5096453919214161
6.99,-1.6025698094098546,-1.6574494934218487
7.11,-1.719650270562092,-1.8051801165127612
7.23,-1.8403790210130055,-1.8328542621870736
7.35,-1.9648040733736993,-1.9749872264956367
7.47,-2.092975650982069,-2.049460607662909
7.59,-2.2249414664196316,-2.093844034272962
7.71,-2.360749279345513,-2.3294641362694612
7.83,-2.500444331702652,-2.4452584180227808
7.95,-2.6440701526101056,-2.5855135274645997
8.07,-2.7916670680055407,-2.710247030758678
8.19,-2.9432708433454318,-2.8652095082100644
8.31,-3.0989125117878813,-3.092685409617382
8.43,-3.2586173686494186,-3.184293638705139
8.55,-3.422400732444639,-3.370135033525741
8.67,-3.590271033619347,-3.4840312415988146
8.79,-3.762222559561857,-3.6627206749945005
8.91,-3.938236529146087,-3.8958437795290473
9.03,-4.118278073266787,-4.183970268235857
9.15,-4.302289793154742,-4.294588082412239
9.27,-4.490192138627338,-4.496455861142088
9.39,-4.681877375919098,-4.565066927049912
9.51,-4.8772031974737065,-4.964060450248755
9.63,-5.07598997160715,-5.149867660606345
9.75,-5.278011340320128,-5.379001563871243
9.87,-5.482989297339009,-5.627970807833027
9.99,-5.690584732505373,-5.740693574800364
10.11,-5.900388489079884,-6.050513312425762
10.23,-6.11191296177428,-6.258577163828788
10.35,-6.3245794395167545,-6.384535413696414
10.47,-6.537709703564186,-6.725646058620018
10.59,-6.750514192840872,-6.917417116556628
10.71,-6.962079841790107,-7.220714245890801
10.83,-7.17136456544491,-7.32640458637205
10.95,-7.377185512221949,-7.4477986366770175
11.07,-7.5782198279585264,-7.885413123712888
11.19,-7.773001092427112,-8.006625815155552
11.31,-7.959928855294668,-8.109436180835441
11.43,-8.137284778493468,-8.443640154700107
11.55,-8.30325287702246,-8.552969915170458
11.67,-8.45595909625191,-8.784773977598997
11.79,-8.593514592645535,-8.583906228926368
11.91,-8.714072925340815,-8.973266978584203
12.03,-8.815894981898708,-8.935845489636428
12.15,-8.897418596545958,-9.090661804560197
12.27,-8.957329282290253,-9.11119048981211
12.39,-8.994621146440174,-9.189566605744062
12.51,-9.008651739589897,-8.738547252414213
12.63,-8.999177100956862,-8.771290420425576
12.75,-8.966361263692074,-8.923598760133913
12.87,-8.910773289530953,-8.926481823248183
12.99,-8.833349935621541,-8.95557514975851
13.11,-8.735352074989454,-8.344078519385231
13.23,-8.618298762476737,-8.273760127187694
13.35,-8.483900065482901,-8.400335956616345
13.47,-8.333987631497447,-8.233637329781606
13.59,-8.170445556140404,-8.033957133590073
13.71,-7.995155769899798,-7.849072832677939
13.83,-7.809947442689071,-7.605681747846273
13.95,-7.61656121909969,-7.447521378470534
14.07,-7.416622162034604,-7.209308881373627
14.19,-7.211621580280648,-6.835015971423561
14.31,-7.002912709321409,-6.965037873209193
14.43,-6.791703799359732,-6.720014706831115
14.55,-6.579064724607013,-6.457026025879971
14.67,-6.365932034778234,-6.144376745511213
14.79,-6.153118978499268,-6.1214349970515
14.91,-5.941324928471264,-5.967342110234321
15.03,-5.73114626189126,-5.623122896052908
15.15,-5.523087982042167,-5.452527494280703
15.27,-5.317573458970303,-5.311545878467464
15.39,-5.114954669268382,-5.137503744825547
15.51,-4.915520874965037,-4.957148492423747
15.63,-4.719507922804368,-4.729465307403722
15.75,-4.527103549223395,-4.520185549043526
15.87,-4.338457540589599,-4.358207657904092
15.99,-4.153683623844209,-4.151477535728063
16.11,-3.9728672369267475,-4.024691123344947
16.23,-3.796067972229738,-3.8254865784228915
16.35,-3.6233259558802207,-3.69136972265454
16.47,-3.4546628286394383,-3.4086445638902485
16.59,-3.290086191678115,-3.310521630524132
16.71,-3.1295912115280897,-3.2195700177988518
16.83,-2.9731624684933395,-2.929779680858756
16.95,-2.8207771646181397,-2.8664645132235753
17.07,-2.672405359008805,-2.6158294653882486
17.19,-2.5280118750215204,-2.5635764524784452
17.31,-2.387556961956465,-2.4274189401654893
17.43,-2.2509983503497346,-2.2835818836731607
17.55,-2.1182904384539687,-2.313725047049387
17.67,-1.9893860633907932,-2.0197402857055207
17.79,-1.8642374464818168,-1.8722714933860451
17.91,-1.7427956673993747,-1.7184981691126495
18.03,-1.6250106279242527,-1.6682657877042997
18.15,-1.5108338534788859,-1.4823632951217567
18.27,-1.4002162663546396,-1.3976044834223842


==> data/tikz/chanval/mimo10.csv <==
freq,applied,estimated
-19.05,-4.789535442565775,-5.047777815546549
-18.93,-4.310294605397814,-4.512816033504873
-18.81,-3.8786029508305258,-4.125775963308769
-18.69,-3.4904376813756164,-3.6710561744780708
-18.57,-3.142433140631522,-3.3238248623587237
-18.45,-2.831766712331209,-2.9883279952448927
-18.33,-2.5560685977800155,-2.617944390930594
-18.21,-2.3133494990256858,-2.4044408030654694
-18.09,-2.101943331887007,-2.105983537226816
-17.97,-1.9204618288659334,-2.0100423643692595
-17.85,-1.767758870241788,-1.9216087495620269
-17.73,-1.6429011950828654,-1.6854015071717385
-17.61,-1.5451465233497377,-1.6202162472548585
-17.49,-1.4739272531253,-1.3674447373309995
-17.37,-1.4288359090543823,-1.3005097866423787
-17.25,-1.4096181529127634,-1.2336493247860771
-17.13,-1.4161665131256456,-1.3101747830975126
-17.01,-1.448516671850125,-1.3749993052428398
-16.89,-1.5068513319371657,-1.4648899029219662
-16.77,-1.5915016882441881,-1.3421398161016638
-16.65,-1.7029550863347849,-1.5386785142151382
-16.53,-1.841866711143598,-1.6912610613222063
-16.41,-2.0090724305012486,-1.8842992201747024
-16.29,-2.205611228904759,-2.033443124430864
-16.17,-2.432748253888384,-2.3029246954134197
-16.05,-2.692008409983141,-2.440266476544442
-15.93,-2.985214897878103,-2.8344500318743653
-15.81,-3.314542922032677,-3.1639593182683763
-15.69,-3.682582717479863,-3.434647999678859
-15.57,-4.09241981297713,-3.8840869590918796
-15.45,-4.547738395029163,-4.3903429510474705
-15.33,-5.052947658583092,-4.951839077363587
-15.21,-5.613339588270784,-5.578759777491552
-15.09,-6.235280047163389,-6.161704179722152
-14.97,-6.926426863117415,-6.890019829587272
-14.85,-7.695948992515551,-7.836440392575852
-14.73,-8.554660549691848,-8.744149269949975
-14.61,-9.514825413076096,-9.807199699280345
-14.49,-10.58900158040369,-10.970441832642203
-14.37,-11.786249452034433,-12.305825924600091
-14.25,-13.101514289407989,-13.950522307597986
-14.13,-14.488662830471917,-15.704500450118282
-14.01,-15.803444891106315,-17.06923839701234
-13.89,-16.737202533946586,-17.494462947109163
-13.77,-16.90745546114443,-17.149774849646832
-13.65,-16.225653188446742,-16.289725900786102
-13.53,-15.01012883949395,-14.611282645630732
-13.41,-13.625634723955883,-13.49716301096263
-13.29,-12.273892528563032,-11.828168823552584
-13.17,-11.029768346532089,-10.593440268945214
-13.05,-9.90941764716438,-9.375430561968091
-12.93,-8.907295107659328,-8.521329266878773
-12.81,-8.011489612592474,-7.714159842667344
-12.69,-7.209399125537334,-7.049461978000951
-12.57,-6.489603638777693,-6.1692989795202084
-12.45,-5.842314078722528,-5.643096033682703
-12.33,-5.259321945938025,-5.069370624987491
-12.21,-4.733796166186888,-4.57329804975839
-12.09,-4.2600606708891195,-4.1448369856890315
-11.97,-3.833390787464369,-3.7363637896606052
-11.85,-3.449843267557956,-3.3795348572792943
-11.73,-3.106117852595297,-3.0413189295068612
-11.61,-2.799446215514097,-2.8934866363848872
-11.49,-2.5275043847885796,-2.599455460976263
-11.37,-2.2883413387414198,-2.467467535581583
-11.25,-2.080324075956586,-2.2208193414398654
-11.13,-1.9020927437076232,-2.084689040846984
-11.01,-1.7525259313414159,-1.8776813864915807
-10.89,-1.630712931210231,-1.7725594924853618
-10.77,-1.5359318949052592,-1.7256200631024912
-10.65,-1.4676329348644521,-1.7032255309352442
-10.53,-1.4254263467319634,-1.5703134384073651
-10.41,-1.4090743651688293,-1.5359057545872776
-10.29,-1.4184847629331516,-1.6657459217965387
-10.17,-1.4537105628673737,-1.6421420295156928
-10.05,-1.5149500823110154,-1.6507157347501291
-9.93,-1.6025513676479917,-1.742536793870878
-9.81,-1.7170202561737242,-1.822379860439661
-9.69,-1.8590305352221013,-1.8886447696037922
-9.57,-2.0294404085525115,-2.106356352104289
-9.45,-2.229312179612495,-2.3364833352296337
-9.33,-2.4599381047648006,-2.465988084977419
-9.21,-2.722873804304075,-2.7278678397902514
-9.09,-3.0199794820766748,-2.9110879575522826
-8.97,-3.3534729957488234,-3.3086183824090263
-8.85,-3.7259941620098855,-3.5862923281863828
-8.73,-4.140690680520694,-3.9807667480895113
-8.61,-4.6013205430696065,-4.378018180883227
-8.49,-5.112382176730055,-4.8792550762234566
-8.37,-5.679276768969647,-5.414028987946271
-8.25,-6.30850251367523,-5.982036788513215
-8.13,-7.007875528672699,-6.621712928109586
-8.01,-7.78674358235876,-7.354373597150112
-7.89,-8.656100855894307,-8.126907635541416
-7.77,-9.628330259989495,-9.042521753890366
-7.65,-10.71586267621106,-10.057131869917919
-7.53,-11.926906258060203,-11.290570693233981
-7.41,-13.253607043919098,-12.592759922703591
-7.29,-14.642388745350361,-13.920880890161689
-7.17,-15.933320152871262,-15.649908612448375
-7.05,-16.799527090271912,-17.073306253363164
-6.93,-16.87054801688552,-17.496144846627647
-6.81,-16.109250839968304,-16.890019829587274
-6.69,-14.859455658631456,-15.764300979382767
-6.57,-13.471656041510176,-13.96840475462791
-6.45,-12.129728390023393,-12.920286901518567
-6.33,-10.899168640970519,-11.342194194335306
-6.21,-9.79242646640387,-10.079233417969087
-6.09,-8.802746283762895,-8.843105097415844
-5.97,-7.917962716382431,-7.864671063086478
-5.85,-7.125551473831234,-7.01961344250633
-5.73,-6.414265252481073,-6.333781550690096
-5.61,-5.774498626576916,-5.610717955754031
-5.49,-5.1982056269838175,-4.9973350682439595
-5.37,-4.67869500637683,-4.422607271957929
-5.25,-4.210406917014827,-3.8458113182294755
-5.13,-3.7887105891600346,-3.68992226891836
-5.01,-3.4097402605726272,-3.0784888177123664
-4.89,-3.0702595837862883,-2.790489347067724
-4.77,-2.7675541619371122,-2.427785485689381
-4.65,-2.4993441432310184,-2.2684790221412077
-4.53,-2.263717372161595,-1.8976888126592457
-4.41,-2.0590718425928305,-1.8054826068710312
-4.29,-1.8840766749119044,-1.5669763416122897
-4.17,-1.7376354743730054,-1.5025866068097182
-4.05,-1.6188580870161062,-1.4157764910908393
-3.93,-1.5270435894912018,-1.3341807522618043
-3.81,-1.4616604239301227,-1.3305998592160355
-3.69,-1.4223354382706517,-1.27434589324954
-3.57,-1.408847902104478,-1.2991500563633571
-3.45,-1.4211213853804392,-1.4048807153937255
-3.33,-1.4592251664975522,-1.4389012826323524
-3.21,-1.5233740424954472,-1.5041667778347543
-3.09,-1.6139326467319328,-1.751535275668137
-2.97,-1.731425128623284,-1.8253417515487766
-2.85,-1.876544633089689,-2.0081877835220627
-2.73,-2.050171959746345,-2.2616023908703617
-2.61,-2.253392459903549,-2.4950882201633116
-2.49,-2.4875263128538894,-2.673684996800781
-2.37,-2.754161011884788,-2.7940392495982707
-2.25,-3.0551933099082818,-3.370915768158617
-2.13,-3.392883771974191,-3.715651342109589
-2.01,-3.7699256361912283,-4.240781517271494
-1.89,-4.189528207100592,-4.471709190789586
-1.77,-4.6555244740027355,-4.911141632203927
-1.65,-5.172504330940621,-5.504218293166108
-1.53,-5.745981936739705,-6.111721332814163
-1.41,-6.382589764552026,-6.7552837723444545
-1.29,-7.090303982905601,-7.457347112470241
-1.17,-7.878653612227051,-8.143147819072183
-1.05,-8.758811316266627,-9.32661070340435
-0.93,-9.743262250501742,-9.965078724699595
-0.81,-10.844263043464103,-10.814416058143937
-0.69,-12.069032238869244,-11.96203175744229
-0.57,-13.4065697808634,-13.208858779157563
-0.45,-14.795097295670773,-14.418243640953133
-0.33,-16.058058078503453,-15.075949751578905
-0.21,-16.851636259602927,-16.245355852383693
-0.09,-16.82289166020484,-15.741779175310711
0.03,-15.986868445168236,-15.099136224195629
0.15,-14.707277677792444,-14.30597857404809
0.27,-13.318361536678404,-13.032783166088143
0.39,-11.986987571182047,-12.069987839735283
0.51,-10.770114448965938,-11.135262844860561
0.63,-9.676884626269342,-10.064419031426528
0.75,-8.699492744155082,-9.141879922936502
0.87,-7.8255748197182085,-8.043678370337112
0.99,-7.0427034040863745,-7.381486126066466
1.11,-6.339808301478392,-6.849921711882933
1.23,-5.707464352071295,-6.17835578789667
1.35,-5.137788621896817,-5.42497886482437
1.47,-4.624225558056366,-4.993299635684231
1.59,-4.161327388828594,-4.544074023178591
1.71,-3.7445568814387347,-4.012027669395951
1.83,-3.3701236819696567,-3.6732181215794757
1.95,-3.034854505686338,-3.3263143693452273
2.07,-2.736087663788097,-3.044194739029811
2.19,-2.47158648476002,-2.5796708741923298
2.31,-2.2394756781426164,-2.4597412046720035
2.43,-2.0381856204149558,-2.204589541751446
2.55,-1.8664133282809452,-1.964698209732694
2.67,-1.723086182465018,-1.8047264204755913
2.79,-1.6073365972819293,-1.67435172314766
2.91,-1.518482123786866,-1.5050841051053099
3.03,-1.4560096096626647,-1.3353886130372763
3.15,-1.4195636936833675,-1.3328782676922282
3.27,-1.4089395098433142,-1.2294747221409001
3.39,-1.42407711499973,-1.2231608101798335
3.51,-1.4650612694640384,-1.2685277914846491
3.63,-1.532123584628334,-1.2788050235678472
3.75,-1.625646024378792,-1.354610240443416
3.87,-1.7461704766122643,-1.522195976120973
3.99,-1.8944111302256117,-1.616464080151713
4.11,-2.0712684721706087,-1.8388858347977415
4.23,-2.2778539400587166,-1.9794717488583107
4.35,-2.5155157051586627,-2.295214476610491
4.47,-2.785872252356814,-2.476654925953738
4.59,-3.090858856611707,-2.7766213150968384
4.71,-3.432780155831075,-3.1989451626029775
4.83,-3.814382489671784,-3.601292381191297
4.95,-4.238937884930171,-3.962311486834783
5.07,-4.710356652067666,-4.406169866724786
5.19,-5.233323472818308,-5.0629295340589495
5.31,-5.813465109568119,-5.721087241556343
5.43,-6.457552915171326,-6.462193701288983
5.55,-7.173726108975224,-7.245467354044916
5.67,-7.971695417483527,-7.934138003289758
5.79,-8.86280874820375,-9.013478252039718
5.91,-9.85963729495877,-10.215831177797837
6.03,-10.97420702197743,-11.304429807325489
6.15,-12.212597522369126,-12.806629654211312
6.27,-13.56027594149323,-14.177958909238125
6.39,-14.946453222676757,-15.615952084155285
6.51,-16.177069550063464,-17.048956072610544
6.63,-16.893139789244096,-17.530485505683338
6.75,-16.764847051316256,-16.774047097133266
6.87,-15.859100745437098,-15.322410036275631
6.99,-14.553944184883747,-14.025018899425588
7.11,-13.165885701707847,-12.453064345197586
7.23,-11.8457046742391,-10.90861201370167
7.35,-10.6426016268631,-10.068979724396822
7.47,-9.56277643046514,-9.050775487083467
7.59,-8.59751559626698,-8.198757241050538
7.71,-7.734309309223884,-7.150965853795757
7.83,-6.960840962444043,-6.528278523629579
7.95,-6.266220505452446,-5.860419910236319
8.07,-5.641202993719353,-5.376281747057191
8.19,-5.078063475255435,-4.715195166180651
8.31,-4.57038087039973,-4.4072160343957165
8.43,-4.112817301840425,-3.8888005302384485
8.55,-3.7009251040381566,-3.603396986667157
8.67,-3.330989997264588,-3.251863158031826
8.79,-2.9999000666821134,-3.048159639908582
8.91,-2.70504373371955,-2.7333328535783954
9.03,-2.444228195772731,-2.460866739075903
9.15,-2.215613653917522,-2.3167015599904173
9.27,-2.0176639661208786,-2.1205308216174443
9.39,-1.8491009304233046,-1.9576435193679187
9.51,-1.7088773516767737,-1.9461454462762409
9.63,-1.5961465222351605,-1.8274846857421938
9.75,-1.5102456943052625,-1.6961254878609164
9.87,-1.450679615955872,-1.693132483618457
9.99,-1.4171103643901075,-1.5856425586774856
10.11,-1.4093486548130094,-1.7429393124897508
10.23,-1.4273514833095688,-1.702634648058789
10.35,-1.4712190703311552,-1.6366101898665693
10.47,-1.5411998196127377,-1.760642258005685
10.59,-1.6376930088312145,-1.7346728075783995
10.71,-1.7612585113385528,-1.9632393006550342
10.83,-1.9126302842619425,-1.9719215350293426
10.95,-2.0927319633050194,-2.182015422485507
11.07,-2.302699255156454,-2.568171351322553
11.19,-2.5439082663686,-2.6570734202597768
11.31,-2.818010957518907,-2.8007483214849502
11.43,-3.126980040238556,-3.2951271201924954
11.55,-3.473166151791313,-3.466990261665353
11.67,-3.8593683893556374,-3.929530091330075
11.79,-4.288924930906121,-4.143100704385044
11.91,-4.765824411743939,-4.7892136712665
12.03,-5.294846961312606,-5.036400876505929
12.15,-5.881736530286489,-5.701494836297575
12.27,-6.533404558744533,-6.313576594237453
12.39,-7.258156227503134,-6.953689851718655
12.51,-8.06588602812598,-7.608500478563631
12.63,-8.9681117942003,-8.418812330960286
12.75,-9.977470318175868,-9.501982861658252
12.87,-11.10569778825425,-10.618800435203442
12.99,-12.357563894344956,-11.624856610787223
13.11,-13.714581143281684,-13.086282058852305
13.23,-15.096088855557522,-14.54001250171716
13.35,-16.289752266649707,-16.08117141914447
13.47,-16.923720197454134,-17.63111642808681
13.59,-16.696839335972694,-17.363609862834878
13.71,-15.72652661958845,-16.854563056923556
13.83,-14.39977405362868,-14.896324548294421
13.95,-13.014346472595786,-13.982614097997562
14.07,-11.705906245121668,-12.289732455135328
14.19,-10.516623472538601,-10.832874883274021
14.31,-9.450086163048892,-9.439605244884726
14.43,-8.496798474016328,-8.616660952322327
14.55,-7.644150265171649,-7.61068769320866
14.67,-6.879950556307742,-6.7674043309013925
14.79,-6.193490548146915,-6.19149896132201
14.91,-5.575703845244347,-5.543993334644393
15.03,-5.019021801457918,-4.7361427672262995
15.15,-4.517154028934316,-4.438635623778308
15.27,-4.064869857495062,-3.902775894830268
15.39,-3.6578108568615835,-3.405670138774668
15.51,-3.292335926640724,-3.1539824892322303
15.63,-2.965392501567685,-2.6984155659657967
15.75,-2.674419325907129,-2.3966003918702663
15.87,-2.4172668160591386,-2.3215533946176143
15.99,-2.1921305303016343,-1.933898716773724
16.11,-1.9975042323172845,-1.7536271450198428
16.23,-1.8321383166316507,-1.6012568552350812
16.35,-1.695007609312846,-1.4319980943880206
16.47,-1.5852873169215393,-1.3538740903349993
16.59,-1.502334336600684,-1.2080025889173238
16.71,-1.4456707819195869,-1.187278842131058
16.83,-1.4149754586347763,-1.3427244177983706
16.95,-1.4100760438513495,-1.3047667439654833
17.07,-1.430945186565809,-1.3210246349389885
17.19,-1.477699206570455,-1.403749894598888
17.31,-1.5506032171057709,-1.5475205013870987
17.43,-1.6500735694468884,-1.5886343105696823
17.55,-1.776689116868395,-1.7873101263801152
17.67,-1.9312037470034313,-2.0313395326544375
17.79,-2.1145639634585596,-2.208703545883057
17.91,-2.327929956486837,-2.3993914820377023
18.03,-2.572706569297801,-2.689284984098497
18.15,-2.850579542129892,-2.9556424341982446
18.27,-3.163560184144429,-3.356797498509114


==> data/tikz/chanval/siso.csv <==
freq,applied,estimated
-19.08,2.047892354172161,2.0310964044243422
-19.02,1.9371307129513584,1.9631844040142719
-18.96,1.814768402587855,1.7629749924967033
-18.9,1.68057468561037,1.686244291313241
-18.84,1.5342985693137534,1.5574051444460695
-18.78,1.375665383501636,1.3881189524182893
-18.72,1.2043744354692778,1.2287093009316503
-18.66,1.0201076927794592,1.0412631176813087
-18.6,0.8225212632253953,0.7940896222848797
-18.54,0.6112544012021963,0.6254203415017976
-18.48,0.3859288544307318,0.41057118953983074
-18.42,0.14615579715913996,0.15889816665468862
-18.36,-0.10845825427769604,-0.1006346790705879
-18.3,-0.37830125254449065,-0.3294379427994164
-18.24,-0.663739132396094,-0.5860520334300074
-18.18,-0.9650984509513747,-0.99838476902598
-18.12,-1.2826336957354187,-1.2562310286043235
-18.06,-1.616488215838424,-1.5209002892998296
-18.0,-1.9666417528878202,-1.9581597884862436
-17.94,-2.3328314846398817,-2.3043744527857464
-17.88,-2.7144529042004013,-2.6816546759134843
-17.82,-3.1104227641215516,-3.0960374121955905
-17.76,-3.51900375469937,-3.5670789789154087
-17.7,-3.9375755175933214,-3.9045987776190305
-17.64,-4.362356414609289,-4.401961851520435
-17.58,-4.7880794815473955,-4.668265943063718
-17.52,-5.207653981355612,-5.3169855350509465
-17.46,-5.611872832894074,-5.590379285482991
-17.4,-5.98928499235112,-5.832673036760005
-17.34,-6.326406454763614,-6.3789634524983505
-17.28,-6.608448276949645,-6.638865170061478
-17.22,-6.820704077067817,-6.6289208611688
-17.16,-6.950504815820158,-7.050465038759246
-17.1,-6.989356348621358,-6.925397644933656
-17.04,-6.934598510899379,-6.8368470895706
-16.98,-6.789964298549835,-6.859773735651354
-16.92,-6.5648012131511635,-6.626714103578172
-16.86,-6.272280352162085,-6.403518131037097
-16.8,-5.927248493517629,-5.931955290804454
-16.74,-5.544350147766118,-5.4972517251253965
-16.68,-5.136758585925953,-5.071466464929396
-16.62,-4.715542151036334,-4.7285286708593715
-16.56,-4.28953186673734,-4.401300996746131
-16.5,-3.8654841947928986,-3.848867616984863
-16.44,-3.4483879760625524,-3.5480346240037313
-16.38,-3.0418045572562553,-3.0917991600113224
-16.32,-2.6481838628080325,-2.624018496139579
-16.26,-2.269138566434353,-2.300621494772378
-16.2,-1.905657422246345,-1.9909915542339407
-16.14,-1.5582783744040491,-1.4821507212977503
-16.08,-1.2272158936744568,-1.2636979202640268
-16.02,-0.9124591952968968,-0.8800418193279231
-15.96,-0.613841184586497,-0.5756448127528725
-15.9,-0.33109257284920124,-0.3218221694278167
-15.84,-0.06387881959767859,-0.12438780581806057
-15.78,0.188171324975801,0.24996803211167376
-15.72,0.4254472697467805,0.4845848270543519
-15.66,0.6483430725493199,0.6772640477868577
-15.6,0.8572455626367887,0.8145429524954563
-15.54,1.0525312141223617,1.0236766526355494
-15.48,1.2345568819200083,1.2860180461287507
-15.42,1.4036621137502672,1.4219622243503331
-15.36,1.5601636213321846,1.5853554508405927
-15.3,1.7043559104381576,1.8000555253042965
-15.24,1.8365102005670584,1.7983318606208343
-15.18,1.956875132224469,1.9728906470055203
-15.12,2.065675557978369,2.0086754537527813
-15.06,2.1631149202724615,2.1963195159901043
-15.0,2.249374178937315,2.2785930698657535
-14.94,2.324613462346006,2.3443284906195916
-14.88,2.388970086164244,2.35929051194742
-14.82,2.4425634977530915,2.5061871508742244
-14.76,2.4854899768808334,2.4494120560493275
-14.7,2.5178283881439216,2.4755390920672844
-14.64,2.5396379066741064,2.5528735679197005
-14.58,2.5509575944313836,2.5391385948477927
-14.52,2.5518071704051675,2.5490743838245136
-14.46,2.542189676061626,2.563326374176005
-14.4,2.522086818091513,2.5561202354222736
-14.34,2.4914616259908184,2.479894354565302
-14.28,2.450259969739939,2.4592033040231898
-14.22,2.3984054784733813,2.4260146809164547
-14.16,2.335804889834318,2.342772926789673
-14.1,2.2623421507189696,2.1966208544982813
-14.04,2.1778830382709486,2.145206449998362
-13.98,2.082271477964792,2.0540997473842024
-13.92,1.975329472342375,2.0007326053943113
-13.86,1.8568580577248615,1.8833445999106337
-13.8,1.7266356377781078,1.6445424817678844
-13.74,1.584416675953425,1.6958247113381706
-13.68,1.4299340409327013,1.4991832088301678
-13.62,1.2628970744068888,1.201686516493709
-13.56,1.0829926348997114,1.163950595950915
-13.5,0.889885500088982,0.9415849377985377
-13.44,0.6832197387513135,0.5902054973890849
-13.38,0.46262334524335474,0.45845010984823353
-13.32,0.22770990419780357,0.15237051693335688
-13.26,-0.02191369120572012,6.079544418817106e-05
-13.2,-0.28663805310316615,-0.25014659625085467
-13.14,-0.5668392643020158,-0.4997264853655428
-13.08,-0.8628590295884443,-0.8870602712202942
-13.02,-1.174979518776814,-1.181065992902611
-12.96,-1.5033875534181549,-1.5151450959421804
-12.9,-1.8481234241734468,-1.7978053070227962
-12.84,-2.209015539457737,-2.2095646893181073
-12.78,-2.585586418897756,-2.668055758648607
-12.72,-2.976930250382892,-2.996101149827392
-12.66,-3.3815493597727055,-3.4143792414547462
-12.6,-3.7971476599325427,-3.790205291400925
-12.54,-4.2203635465668246,-4.237122528080553
-12.48,-4.64646372387387,-4.679670487619011
-12.42,-5.069001601710594,-5.021443835084861
-12.36,-5.479500694506132,-5.529762516556955
-12.3,-5.867255060607057,-5.815556304867434
-12.24,-6.219407618688341,-6.347257143475175
-12.18,-6.521483287233039,-6.459013742081037
-12.12,-6.758554457844771,-6.928155664439438
-12.06,-6.91703194607077,-6.9238224198190865
-12.0,-6.986807245430484,-6.922985813808268
-11.94,-6.963149953170408,-6.918313626938818
-11.88,-6.84768371709329,-6.772537913829076
-11.82,-6.648045199085914,-6.606720573159554
-11.76,-6.376366562834886,-6.352431988225343
-11.7,-6.047168399128855,-6.030354003117217
-11.64,-5.675337471906382,-5.664467782100509
-11.58,-5.274635918275957,-5.371413101605964
-11.52,-4.856871163605014,-4.871059733695181
-11.46,-4.431611570081989,-4.421281155700849
-11.4,-4.006274679371992,-4.017043759615657
-11.34,-3.5864021975287077,-3.6449353632787087
-11.28,-3.1759935530943464,-3.163941770153869
-11.22,-2.7778362570356734,-2.8683631778844827
-11.16,-2.3937960193559564,-2.5222304445800714
-11.1,-2.0250473518399335,-2.0232771270211516
-11.04,-1.6722631999220972,-1.6701778994000671
-10.98,-1.3357538942741343,-1.3208237201085937
-10.92,-1.0155743995574482,-1.1039054575987493
-10.86,-0.7116022668461307,-0.711757953234503
-10.8,-0.42359860653952064,-0.4391988305592793
-10.74,-0.15124635049597235,-0.17886406470445626
-10.68,0.10581540910577758,0.023263994624857735
-10.62,0.34797258202296444,0.3083436012770441
-10.56,0.5756182418648099,0.6153013248777325
-10.5,0.7891429116966274,0.8742282306982242
-10.44,0.9889258969076287,1.050123884798351
-10.38,1.175333518064643,1.1072126603394854
-10.32,1.3487089452991476,1.3508111882566536
-10.26,1.5093779658055773,1.5574051444460695
-10.2,1.657642053065271,1.6206616119973023
-10.14,1.7937806454008398,1.7020963861473357
-10.08,1.9180490686506322,1.909041789832002
-10.02,2.0306803398916156,1.9830310554219848
-9.96,2.1318860719649817,2.111363353403851
-9.9,2.221853231347292,2.235641782002714
-9.84,2.3007492726085403,2.2072988361373005
-9.78,2.3687196720364083,2.333544616929786
-9.72,2.425888330532578,2.5009592904886233
-9.66,2.472361257222599,2.5270805681766966
-9.6,2.5082215280977644,2.567821380119511
-9.54,2.5335352781729084,2.4602016338995094
-9.48,2.548348121546447,2.5022233136578964
-9.42,2.552686550014223,2.4797419094198156
-9.36,2.5465589282245076,2.530274016832193
-9.3,2.52995456954852,2.5774378980083883
-9.24,2.5028424106413665,2.506265717308
-9.18,2.46517315909114,2.5327735406432628
-9.12,2.4168795219241117,2.468904603756215
-9.06,2.357872120637627,2.364987288887402
-9.0,2.288044343306831,2.374212734251286
-8.94,2.207267505832731,2.2794268465845575
-8.88,2.115391741404479,2.115933600863947
-8.82,2.0122480241157366,2.0512029410690493
-8.76,1.897642965286205,1.8507255565121592
-8.7,1.7713639022251586,1.8132081128230042
-8.64,1.6331719639286524,1.6102378256775254
-8.58,1.4828083724591248,1.5581172685710039
-8.52,1.3199903509816076,1.323611525788528
-8.46,1.144410818824651,1.1255600128905583
-8.4,0.9557428864667519,0.9389128862398974
-8.34,0.7536369559990426,0.7307011845481961
-8.28,0.5377270625446049,0.5315617978252151
-8.22,0.3076290980059273,0.3481699835801752
-8.16,0.06295322503684789,0.029144746891505202
-8.1,-0.19669477693948179,-0.15460481493348627
-8.04,-0.471697178730559,-0.5053812891850291
-7.98,-0.7624088665535524,-0.8347992310769983
-7.92,-1.0691364055740842,-1.1139037011732587
-7.86,-1.3921022526008318,-1.3169647988235975
-7.8,-1.731402349815174,-1.700008716735525
-7.74,-2.086944855698007,-2.0341191484640526
-7.68,-2.4583664798161378,-2.5755017987758846
-7.62,-2.8449187269152927,-2.875216700639583
-7.56,-3.2453237180415866,-3.289912828407439
-7.5,-3.6575776675711373,-3.693202820822035
-7.44,-4.07870513994107,-4.018656990980917
-7.38,-4.504468564170657,-4.5003307227994185
-7.32,-4.929030078049237,-4.900148349056688
-7.26,-5.34461932465115,-5.259774485517015
-7.2,-5.741283515688717,-5.768641584657192
-7.14,-6.106849524228741,-6.181184255951945
-7.08,-6.427284862304013,-6.486695966688383
-7.02,-6.68764307092736,-6.7120723947287395
-6.96,-6.873657944437356,-6.883699723325861
-6.9,-6.973823234441666,-6.88369972332586
-6.84,-6.981450252448152,-6.979098720217244
-6.78,-6.896013541023463,-6.878338964859268
-6.72,-6.7232652290803845,-6.760955581534908
-6.66,-6.474059488013052,-6.4320781357439225
-6.6,-6.162362017340292,-6.102221316009206
-6.54,-5.803133447030978,-5.8155563048674335
-6.48,-5.41063723318632,-5.447535783887404
-6.42,-4.997385515981556,-4.950097439974105
-6.36,-4.573697575378306,-4.609145693954917
-6.3,-4.14768534384523,-4.16018075239733
-6.24,-3.7254776459802486,-3.73015388035892
-6.18,-3.3115507883083617,-3.4238442281073036
-6.12,-2.9090623817718257,-2.8843133386631123
-6.06,-2.520156466995779,-2.4035592748842682
-6.0,-2.146214356988418,-2.1507892305311604
-5.94,-1.7880589638083635,-1.8807314745428068
-5.88,-1.4461076495583987,-1.4734991541607354
-5.82,-1.12049112319634,-1.0861589192756715
-5.76,-0.8111385429169717,-0.8417691522337865
-5.7,-0.517844121862042,-0.504314840264827
-5.64,-0.24031317428603816,-0.11214631064603402
-5.58,0.02180346209239071,0.05262794107886695
-5.52,0.268885294295353,0.2041092788746994
-5.46,0.501324361139332,0.45845010984823353
-5.4,0.7195130745588181,0.6796234194089854
-5.34,0.9238356599632878,0.9498401980578928
-5.28,1.1146622522658092,1.1338734641073929
-5.22,1.2923446771433014,1.3084283113131032
-5.16,1.4572149131377197,1.4635420600404372
-5.1,1.6095817323999637,1.5680956600844833
-5.04,1.749732039092642,1.6987318936352809
-4.98,1.8779297968667756,1.8833445999106322
-4.92,1.9944156768490051,1.982822148453077
-4.86,2.0994081058914835,2.023470456635312
-4.8,2.193102141321041,2.195499769451315
-4.74,2.275671368837264,2.2696242905945363
-4.68,2.347268402694862,2.3580538698371556
-4.62,2.4080251291018855,2.413517598899645
-4.56,2.4580532527787797,2.4898199942136348
-4.5,2.4974429062090167,2.54632289992625
-4.44,2.5262663021334735,2.4810008330128537
-4.38,2.544575508007863,2.581675665964961
-4.32,2.552403719580589,2.499706139969962
-4.26,2.5497653814454733,2.59949189000109
-4.2,2.536655121681796,2.5091548523427134
-4.14,2.5130493896944333,2.5208040739377315
-4.08,2.478906177204915,2.4223774644894025
-4.02,2.43416276028573,2.4813169179407315
-3.96,2.3787377225700617,2.3393685516515057
-3.9,2.312530245157258,2.284213529134595
-3.84,2.23541822875677,2.215623155094196
-3.78,2.147259824604379,2.1137473620851353
-3.72,2.047892354172161,2.054604154810164
-3.66,1.9371307129513584,1.886342576738388
-3.6,1.814768402587855,1.8144455034305067
-3.54,1.68057468561037,1.6699803544440668
-3.48,1.5342985693137534,1.56090180935066
-3.42,1.375665383501636,1.3759273089104034
-3.36,1.2043744354692778,1.2151396027024917
-3.3,1.0201076927794592,1.0605639059582823
-3.24,0.8225212632253953,0.856959972580556
-3.18,0.6112544012021963,0.6477148968772607
-3.12,0.3859288544307318,0.38846616228465225
-3.06,0.14615579715913996,0.07606340262655487
-3.0,-0.10845825427769604,-0.06509464237635737
-2.94,-0.37830125254449065,-0.3838788433937338
-2.88,-0.663739132396094,-0.701491787342467
-2.82,-0.9650984509513747,-0.9883475143194396
-2.76,-1.2826336957354187,-1.2578462084166184
-2.7,-1.616488215838424,-1.6722483843160405
-2.64,-1.9666417528878202,-1.9315729603112168
-2.58,-2.3328314846398817,-2.407645852490311
-2.52,-2.7144529042004013,-2.757474106479357
-2.46,-3.1104227641215516,-2.996101149827389
-2.4,-3.51900375469937,-3.4924471564431148
-2.34,-3.9375755175933214,-3.914310004318021
-2.28,-4.362356414609289,-4.401879239174031
-2.22,-4.7880794815473955,-4.858101973456077
-2.16,-5.207653981355612,-5.265683528964206
-2.1,-5.611872832894074,-5.5615113737583375
-2.04,-5.98928499235112,-5.981589035917456
-1.98,-6.326406454763614,-6.388699052022497
-1.92,-6.608448276949645,-6.644815010698277
-1.86,-6.820704077067817,-6.786201047395003
-1.8,-6.950504815820158,-6.995479483886427
-1.74,-6.989356348621358,-6.954246321530753
-1.68,-6.934598510899379,-6.959999421130813
-1.62,-6.789964298549835,-6.835303651667491
-1.56,-6.5648012131511635,-6.6665619378568675
-1.5,-6.272280352162085,-6.313427998222179
-1.44,-5.927248493517629,-5.890751200418328
-1.38,-5.544350147766118,-5.543709158534891
-1.32,-5.136758585925953,-5.087076371180043
-1.26,-4.715542151036334,-4.7500763261239625
-1.2,-4.28953186673734,-4.341716081480477
-1.14,-3.8654841947928986,-3.9153192501549245
-1.08,-3.4483879760625524,-3.5116076990371523
-1.02,-3.0418045572562553,-3.052103961334387
-0.96,-2.6481838628080325,-2.65722562773897
-0.9,-2.269138566434353,-2.3130645458169754
-0.84,-1.905657422246345,-1.894916475322557
-0.78,-1.5582783744040491,-1.503487999640639
-0.72,-1.2272158936744568,-1.2593284307639911
-0.66,-0.9124591952968968,-0.9113385628773296
-0.6,-0.613841184586497,-0.6119438402316781
-0.54,-0.33109257284920124,-0.3109978149658876
-0.48,-0.06387881959767859,-0.006099680530185003
-0.42,0.188171324975801,0.21518435101337163
-0.36,0.4254472697467805,0.4086340942557581
-0.3,0.6483430725493199,0.6798627043529608
-0.24,0.8572455626367887,0.8522728523475234
-0.18,1.0525312141223617,0.9975360327119699
-0.12,1.2345568819200083,1.211050581259291
-0.06,1.4036621137502672,1.3402982231514857
0.0,1.5601636213321846,1.5120150041553049
0.06,1.7043559104381576,1.7423820428335468
0.12,1.8365102005670584,1.8189445265920232
0.18,1.956875132224469,1.9624720976162082
0.24,2.065675557978369,2.0642078475226167
0.3,2.1631149202724615,2.2178486774510033
0.36,2.249374178937315,2.304001497753542
0.42,2.324613462346006,2.3375370133093933
0.48,2.388970086164244,2.345301163115826
0.54,2.4425634977530915,2.4008522105174346
0.6,2.4854899768808334,2.4581593500838452
0.66,2.5178283881439216,2.5659121245572414
0.72,2.5396379066741064,2.51560498935334
0.78,2.5509575944313836,2.579187582060843
0.84,2.5518071704051675,2.5586936450910365
0.9,2.542189676061626,2.493778279067035
0.96,2.522086818091513,2.5537229307535796
1.02,2.4914616259908184,2.490586032109444
1.08,2.450259969739939,2.4372502060817527
1.14,2.3984054784733813,2.3426680372679662
1.2,2.335804889834318,2.324431249290201
1.26,2.2623421507189696,2.301307906774012
1.32,2.1778830382709486,2.1957529429847362
1.38,2.082271477964792,2.1729989018043896
1.44,1.975329472342375,1.9649773725345443
1.5,1.8568580577248615,1.852630783300022
1.56,1.7266356377781078,1.7154004316845095
1.62,1.584416675953425,1.5817812246636576
1.68,1.4299340409327013,1.412147362260838
1.74,1.2628970744068888,1.2632449883094141
1.8,1.0829926348997114,1.0258315117572478
1.86,0.889885500088982,0.7847235562307244
1.92,0.6832197387513135,0.7278961393847627
1.98,0.46262334524335474,0.3556717564695078
2.04,0.22770990419780357,0.1822286355995531
2.1,-0.02191369120572012,-0.006169736178904501
2.16,-0.28663805310316615,-0.23812656401835733
2.22,-0.5668392643020158,-0.5705930000507227
2.28,-0.8628590295884443,-0.904231569357027
2.34,-1.174979518776814,-1.1974275797300644
2.4,-1.5033875534181549,-1.5580811897339433
2.46,-1.8481234241734468,-1.8584134867999715
2.52,-2.209015539457737,-2.2709163137301753
2.58,-2.585586418897756,-2.5973835828400245
2.64,-2.976930250382892,-2.9636297895063892
2.7,-3.3815493597727055,-3.38196848423523
2.76,-3.7971476599325427,-3.837632579714425
2.82,-4.2203635465668246,-4.141675112519045
2.88,-4.64646372387387,-4.6285987474118695
2.94,-5.069001601710594,-5.023699357521889
3.0,-5.479500694506132,-5.483877158437036
3.06,-5.867255060607057,-5.774076966252315
3.12,-6.219407618688341,-6.216712546222885
3.18,-6.521483287233039,-6.456759033289873
3.24,-6.758554457844771,-6.7698294386223345
3.3,-6.91703194607077,-6.918706880496591
3.36,-6.986807245430484,-6.894978900982661
3.42,-6.963149953170408,-6.880385019058118
3.48,-6.84768371709329,-6.8113063648574315
3.54,-6.648045199085914,-6.695650447658229
3.6,-6.376366562834886,-6.3454904838525374
3.66,-6.047168399128855,-6.038254023572396
3.72,-5.675337471906382,-5.555652995112607
3.78,-5.274635918275957,-5.278603962518211
3.84,-4.856871163605014,-4.809889627451672
3.9,-4.431611570081989,-4.3431285449393195
3.96,-4.006274679371992,-3.962447880429056
4.02,-3.5864021975287077,-3.6177242740176183
4.08,-3.1759935530943464,-3.1823689903805814
4.14,-2.7778362570356734,-2.782247667839707
4.2,-2.3937960193559564,-2.368934641040009
4.26,-2.0250473518399335,-2.07738908017261
4.32,-1.6722631999220972,-1.5638936017096663
4.38,-1.3357538942741343,-1.2620003792291377
4.44,-1.0155743995574482,-1.034313974840351
4.5,-0.7116022668461307,-0.6638458472409567
4.56,-0.42359860653952064,-0.3966929310657429
4.62,-0.15124635049597235,-0.15460481493348627
4.68,0.10581540910577758,0.15179152195606743
4.74,0.34797258202296444,0.3813321099915893
4.8,0.5756182418648099,0.5676743646215618
4.86,0.7891429116966274,0.7258926338262645
4.92,0.9889258969076287,0.9344101419391461
4.98,1.175333518064643,1.2221371766461613
5.04,1.3487089452991476,1.3698951770604095
5.1,1.5093779658055773,1.4979942082742126
5.16,1.657642053065271,1.6524395242129895
5.22,1.7937806454008398,1.7660039563357426
5.28,1.9180490686506322,1.9482524308802927
5.34,2.0306803398916156,2.0086754537527813
5.4,2.1318860719649817,2.139696162753375
5.46,2.221853231347292,2.1975307698942506
5.52,2.3007492726085403,2.3638044591709466
5.58,2.3687196720364083,2.364813363543708
5.64,2.425888330532578,2.397613913150039
5.7,2.472361257222599,2.5448714153084535
5.76,2.5082215280977644,2.471501915034141
5.82,2.5335352781729084,2.516797579239103
5.88,2.548348121546447,2.5411431594514307
5.94,2.552686550014223,2.607542151682561
6.0,2.5465589282245076,2.560134975545511
6.06,2.52995456954852,2.4721467581465015
6.12,2.5028424106413665,2.436309318762718
6.18,2.46517315909114,2.5151569836567056
6.24,2.4168795219241117,2.3786534148978817
6.3,2.357872120637627,2.2952382662664608
6.36,2.288044343306831,2.3259114991541057
6.42,2.207267505832731,2.2336763336475145
6.48,2.115391741404479,2.0957736351330913
6.54,2.0122480241157366,1.987883730914615
6.6,1.897642965286205,1.8628798598732303
6.66,1.7713639022251586,1.8397477100861914
6.72,1.6331719639286524,1.6064907278067548
6.78,1.4828083724591248,1.5509068564299437
6.84,1.3199903509816076,1.2567025100944431
6.9,1.144410818824651,1.0829580370862661
6.96,0.9557428864667519,0.9479525984989301
7.02,0.7536369559990426,0.7497141399916132
7.08,0.5377270625446049,0.4924972811704653
7.14,0.3076290980059273,0.32476131555458354
7.2,0.06295322503684789,0.06435163286068195
7.26,-0.19669477693948179,-0.16068804661491737
7.32,-0.471697178730559,-0.48084082766422587
7.38,-0.7624088665535524,-0.7771315582232687
7.44,-1.0691364055740842,-1.154806380366478
7.5,-1.3921022526008318,-1.2636979202640268
7.56,-1.731402349815174,-1.662184229765575
7.62,-2.086944855698007,-2.005351602354191
7.68,-2.4583664798161378,-2.487979562791416
7.74,-2.8449187269152927,-2.9345409943710496
7.8,-3.2453237180415866,-3.3350828273077227
7.86,-3.6575776675711373,-3.665921022883414
7.92,-4.07870513994107,-4.035556269160655
7.98,-4.504468564170657,-4.490426689584498
8.04,-4.929030078049237,-4.955067790415139
8.1,-5.34461932465115,-5.246976771035582
8.16,-5.741283515688717,-5.795772898289724
8.22,-6.106849524228741,-6.030354003117218
8.28,-6.427284862304013,-6.313085902746844
8.34,-6.68764307092736,-6.751674061231801
8.4,-6.873657944437356,-6.955882203673723
8.46,-6.973823234441666,-6.912811812815999
8.52,-6.981450252448152,-6.948698826795643
8.58,-6.896013541023463,-6.939402861388099
8.64,-6.7232652290803845,-6.775628588697844
8.7,-6.474059488013052,-6.567551595532452
8.76,-6.162362017340292,-6.248571878652748
8.82,-5.803133447030978,-5.782734768169497
8.88,-5.41063723318632,-5.461009579853952
8.94,-4.997385515981556,-5.025638136733049
9.0,-4.573697575378306,-4.598702519698829
9.06,-4.14768534384523,-4.064887819018402
9.12,-3.7254776459802486,-3.7190331610220517
9.18,-3.3115507883083617,-3.34450589771746
9.24,-2.9090623817718257,-2.948312206441459
9.3,-2.520156466995779,-2.5973835828400254
9.36,-2.146214356988418,-2.1131861867451116
9.42,-1.7880589638083635,-1.709923951235921
9.48,-1.4461076495583987,-1.4049692071060573
9.54,-1.12049112319634,-1.1679294168000112
9.6,-0.8111385429169717,-0.8787080042099116
9.66,-0.517844121862042,-0.4864710785750734
9.72,-0.24031317428603816,-0.2568211239681912
9.78,0.02180346209239071,0.011508449009784046
9.84,0.268885294295353,0.21713361028008415
9.9,0.501324361139332,0.49672444311809477
9.96,0.7195130745588181,0.6973035026031783
10.02,0.9238356599632878,0.8400510820367385
10.08,1.1146622522658092,1.069291669888879
10.14,1.2923446771433014,1.2190889188052294
10.2,1.4572149131377197,1.5297235300148726
10.26,1.6095817323999637,1.625111481296853
10.32,1.749732039092642,1.7556835073713546
10.38,1.8779297968667756,1.8469387212362824
10.44,1.9944156768490051,2.025959604212615
10.5,2.0994081058914835,2.0211932361414435
10.56,2.193102141321041,2.259799558977899
10.62,2.275671368837264,2.321194004752668
10.68,2.347268402694862,2.3128996359888165
10.74,2.4080251291018855,2.470738161184474
10.8,2.4580532527787797,2.4659602381134076
10.86,2.4974429062090167,2.495646372079459
10.92,2.5262663021334735,2.5798387040178232
10.98,2.544575508007863,2.5920484577134104
11.04,2.552403719580589,2.509267013001258
11.1,2.5497653814454733,2.598058069929832
11.16,2.536655121681796,2.577437898008391
11.22,2.5130493896944333,2.5425680649104523
11.28,2.478906177204915,2.4644136466857223
11.34,2.43416276028573,2.425094226940553
11.4,2.3787377225700617,2.303572281836334
11.46,2.312530245157258,2.352272398412699
11.52,2.23541822875677,2.1432240399933207
11.58,2.147259824604379,2.1260153506868305
11.64,2.047892354172161,2.043980550289604
11.7,1.9371307129513584,1.8890538659248202
11.76,1.814768402587855,1.79523943738955
11.82,1.68057468561037,1.6693407765497714
11.88,1.5342985693137534,1.5050385319348123
11.94,1.375665383501636,1.3602686826758963
12.0,1.2043744354692778,1.195027801821912
12.06,1.0201076927794592,1.0324472700205902
12.12,0.8225212632253953,0.84127810151216
12.18,0.6112544012021963,0.6457946324743391
12.24,0.3859288544307318,0.34275217554076387
12.3,0.14615579715913996,0.18069505910345363
12.36,-0.10845825427769604,-0.14266007386050408
12.42,-0.37830125254449065,-0.37227822874326133
12.48,-0.663739132396094,-0.5343878695600737
12.54,-0.9650984509513747,-0.9682673912353502
12.6,-1.2826336957354187,-1.2903034988467177
12.66,-1.616488215838424,-1.5343398359013738
12.72,-1.9666417528878202,-1.9643763982524496
12.78,-2.3328314846398817,-2.2666194794859327
12.84,-2.7144529042004013,-2.666061133711013
12.9,-3.1104227641215516,-3.1710502268089407
12.96,-3.51900375469937,-3.5924420738905543
13.02,-3.9375755175933214,-4.017043759615658
13.08,-4.362356414609289,-4.275709456048357
13.14,-4.7880794815473955,-4.749091852701618
13.2,-5.207653981355612,-5.165190809274716
13.26,-5.611872832894074,-5.656373164937926
13.32,-5.98928499235112,-6.047053180211743
13.38,-6.326406454763614,-6.212448814502186
13.44,-6.608448276949645,-6.694343105231186
13.5,-6.820704077067817,-6.847328024684767
13.56,-6.950504815820158,-6.96213397327801
13.62,-6.989356348621358,-7.102205302612086
13.68,-6.934598510899379,-6.926234715722961
13.74,-6.789964298549835,-6.756596479243861
13.8,-6.5648012131511635,-6.534713476101479
13.86,-6.272280352162085,-6.227725636250472
13.92,-5.927248493517629,-5.973237711130902
13.98,-5.544350147766118,-5.567629769877867
14.04,-5.136758585925953,-5.285078622494436
14.1,-4.715542151036334,-4.6900750083804095
14.16,-4.28953186673734,-4.19890170632693
14.22,-3.8654841947928986,-3.8114258123843374
14.28,-3.4483879760625524,-3.470814318204016
14.34,-3.0418045572562553,-2.9920388796805355
14.4,-2.6481838628080325,-2.6216967158256166
14.46,-2.269138566434353,-2.3198620710808484
14.52,-1.905657422246345,-1.935691078064817
14.58,-1.5582783744040491,-1.5343398359013738
14.64,-1.2272158936744568,-1.2445555430150552
14.7,-0.9124591952968968,-0.846199348011188
14.76,-0.613841184586497,-0.6446054431043041
14.82,-0.33109257284920124,-0.347913391635768
14.88,-0.06387881959767859,-0.053423592948361465
14.94,0.188171324975801,0.24407669372761992
15.0,0.4254472697467805,0.41906419533840267
15.06,0.6483430725493199,0.6488167279998849
15.12,0.8572455626367887,0.7655619622625789
15.18,1.0525312141223617,1.0106062130342655
15.24,1.2345568819200083,1.281965490753815
15.3,1.4036621137502672,1.4273685850404096
15.36,1.5601636213321846,1.473483618645973
15.42,1.7043559104381576,1.7392160285072336
15.48,1.8365102005670584,1.8128723769097486
15.54,1.956875132224469,1.9370772424641014
15.6,2.065675557978369,2.1299093199197405
15.66,2.1631149202724615,2.1312371241811556
15.72,2.249374178937315,2.287838440636403
15.78,2.324613462346006,2.250875169251308
15.84,2.388970086164244,2.357937735120796
15.9,2.4425634977530915,2.4503899009972736
15.96,2.4854899768808334,2.5707417469438725
16.02,2.5178283881439216,2.565912124557243
16.08,2.5396379066741064,2.5364811207837956
16.14,2.5509575944313836,2.6173775488641486
16.2,2.5518071704051675,2.57874056895187
16.26,2.542189676061626,2.545505456765784
16.32,2.522086818091513,2.573886687806092
16.38,2.4914616259908184,2.5511910060400327
16.44,2.450259969739939,2.4274378561140644
16.5,2.3984054784733813,2.4345809764630757
16.56,2.335804889834318,2.321316982177199
16.62,2.2623421507189696,2.233156446283973
16.68,2.1778830382709486,2.192050317012721
16.74,2.082271477964792,2.0903237486787325
16.8,1.975329472342375,2.0059496895716733
16.86,1.8568580577248615,1.8963962554665539
16.92,1.7266356377781078,1.6267884558592574
16.98,1.584416675953425,1.6306622648406122
17.04,1.4299340409327013,1.4393236027450909
17.1,1.2628970744068888,1.197630314512319
17.16,1.0829926348997114,1.116720607968468
17.22,0.889885500088982,0.9335235420995809
17.28,0.6832197387513135,0.7119100187825401
17.34,0.46262334524335474,0.5305801684916729
17.4,0.22770990419780357,0.216553678219803
17.46,-0.02191369120572012,-0.07127719036145051
17.52,-0.28663805310316615,-0.38316926985747257
17.58,-0.5668392643020158,-0.5623380178674725
17.64,-0.8628590295884443,-0.8105102873508491
17.7,-1.174979518776814,-1.1621791271648076
17.76,-1.5033875534181549,-1.5444112050994265
17.82,-1.8481234241734468,-1.8100383654215881
17.88,-2.209015539457737,-2.209564689318106
17.94,-2.585586418897756,-2.5973835828400245
18.0,-2.976930250382892,-3.044905324258847
18.06,-3.3815493597727055,-3.412383468320448
18.12,-3.7971476599325427,-3.7492573926644877
18.18,-4.2203635465668246,-4.2071614084742475
18.24,-4.64646372387387,-4.649538453615618
18.3,-5.069001601710594,-4.980949073156143


==> data/tikz/h100_20261008/dl_122.88_1.csv <==
K,p99,lo,hi
1,186.00603999999998,2.8249055038713493,2.8249055038713493
4,242.35027999999983,15.858032716639059,15.858032716639059
8,300.98206,0.9927270231456191,0.9927270231456191
16,454.54816,1.5870449845772328,1.5870449845772328


==> data/tikz/h100_20261008/dl_122.88_2.csv <==
K,p99,lo,hi
1,264.10202,2.4560178653042044,2.4560178653042044
4,368.16404,1.6813222091394664,1.6813222091394664
5,396.65206,6.93816256698193,6.93816256698193
6,425.54232,4.36567790825228,4.36567790825228
8,491.3741,2.6210873853620456,2.6210873853620456


==> data/tikz/h100_20261008/dl_61.44_1.csv <==
K,p99,lo,hi
1,151.68602,2.4379920950345877,2.4379920950345877
4,194.30007999999992,3.078414032768194,3.078414032768194
8,247.03399999999996,6.453346845978132,6.453346845978132
16,350.45804,6.935669999435447,6.935669999435447


==> data/tikz/h100_20261008/dl_61.44_2.csv <==
K,p99,lo,hi
1,195.34002,0.762153317151899,0.762153317151899
4,255.36405999999997,1.859732054475387,1.8597320544754155
8,350.26408,3.5194230916359857,3.5194230916359857


==> data/tikz/h100_20261008/dl_61.44_4.csv <==
K,p99,lo,hi
1,331.7901599999999,23.947992160236083,23.947992160236083
2,416.28211999999996,1.7696809105968896,1.7696809105968896
4,616.7880200000001,7.083002444150111,7.083002444150111


==> data/tikz/h100_20261008/speedup_30720.csv <==
K,ratio,lo,hi
1,0.721397,0.003333999999999948,0.003350000000000075
8,1.65323,0.02136999999999989,0.021649999999999947
16,1.95385,0.01933000000000007,0.019529999999999825


==> data/tikz/h100_20261008/speedup_61440.csv <==
K,ratio,lo,hi
1,1.02083,0.012889999999999846,0.013060000000000072
8,2.1244,0.02068000000000003,0.020890000000000075
16,2.55305,0.016029999999999767,0.016120000000000356


==> data/tikz/h100_20261008/ul_122.88_1.csv <==
K,p99,lo,hi
1,143.94812,13.706201249218338,13.706201249218338
4,237.18029999999993,5.6198814284421985,5.6198814284421985
8,426.90055999999987,4.817842594690319,4.817842594690319
16,769.7186999999997,19.93953984372672,19.93953984372672


==> data/tikz/h100_20261008/ul_122.88_2.csv <==
K,p99,lo,hi
1,230.63621999999995,8.098484398377707,8.098484398377707
4,535.2569799999999,10.615914633739976,10.615914633739976
5,598.26416,5.634744798433758,5.634744798433758
6,666.5287999999998,6.059554666567237,6.059554666567237
8,835.8767599999999,32.893788566154626,32.893788566154626


==> data/tikz/h100_20261008/ul_61.44_1.csv <==
K,p99,lo,hi
1,152.5921,1.1186684177384052,1.1186684177384052
4,227.46055999999993,5.7335598551121905,5.7335598551121905
8,389.75035999999994,18.079306553731897,18.079306553731897
16,661.6448199999999,18.70374528990294,18.70374528990294


==> data/tikz/h100_20261008/ul_61.44_2.csv <==
K,p99,lo,hi
1,189.19021999999998,3.2965596798363777,3.2965596798363777
4,383.04017999999996,8.279325136765237,8.279325136765237
8,676.4501399999999,2.746938904117769,2.746938904117769


==> data/tikz/h100_20261008/ul_61.44_4.csv <==
K,p99,lo,hi
1,390.6460799999999,8.094685367202203,8.094685367202203
2,516.8142399999999,2.9004338651968737,2.9004338651968737
4,780.2383399999999,3.9244792623843523,3.9244792623843523


==> data/tikz/h100_final/batching_30720.csv <==
K,ratio,lo,hi
1,0.9996,0.998963,1.00024
8,2.2378,2.23492,2.24069
16,2.72978,2.69431,2.76572


==> data/tikz/h100_final/batching_61440.csv <==
K,ratio,lo,hi
1,0.996432,0.987039,1.00591
8,2.11506,2.11189,2.11824
16,2.51401,2.50726,2.52078


==> data/tikz/h100_final/numerology.csv <==
x,scs,K,dl,dllo,dlhi,ul,ullo,ulhi
1,15,1,0.26320802,0.2604255804679266,0.2659904595320734,0.21132420000000002,0.20804939408303316,0.21459900591696687
2,15,4,0.32706009999999996,0.322736879058115,0.33138332094188494,0.39957425999999996,0.39673518312898715,0.4024133368710128
3,30,1,0.39435200000000004,0.38918755536417754,0.39951644463582253,0.37288248,0.3656587862747898,0.3801061737252102
4,30,4,0.5100000400000001,0.5067956431942856,0.5132044368057146,0.75648628,0.7440981296823569,0.768874430317643


==> data/tikz/h100_final/update_delay_starts.csv <==
run,antennas,rate_hz,x,p99_ms,gnb_ul_ms,ue0_dl_ms,ue1_dl_ms
F4B-pubcand-siso-main-10Hz-DLUL-s0,siso,10,0.79,2.306079,2.0004451399999947,2.306079,1.414333
F4B-pubcand-siso-main-10Hz-DLUL-s1,siso,10,0.825,2.24229,1.9708417599999881,2.24229,1.482032
F4B-pubcand-siso-main-10Hz-DLUL-s2,siso,10,0.86,2.120123,1.795310349999968,2.120123,1.326827
F4B-pubcand-siso-main-10Hz-DLUL-s3,siso,10,0.895,2.344715,1.978679839999995,2.344715,1.352634
F4B-pubcand-siso-main-10Hz-DLUL-s4,siso,10,0.9299999999999999,1.899508,1.510979309999998,1.899508,1.444158
F4B-pubcand-siso-main-100Hz-DLUL-s0,siso,100,1.07,2.117174,1.8943673100000058,2.117174,1.398244
F4B-pubcand-siso-main-100Hz-DLUL-s1,siso,100,1.1050000000000002,1.974168,1.3801064900000004,1.974168,1.341297
F4B-pubcand-siso-main-100Hz-DLUL-s2-a2,siso,100,1.1400000000000001,2.627402,1.5890084000000082,2.627402,1.923118
F4B-pubcand-siso-main-100Hz-DLUL-s3,siso,100,1.175,2.017772,1.4600091300000069,2.017772,1.413186
F4B-pubcand-siso-main-100Hz-DLUL-s4,siso,100,1.2100000000000002,2.523081,1.3788452400000006,2.523081,1.874491
F4B-pubcand-2x2-main-10Hz-DLUL-s0,2x2,10,1.7899999999999998,3.593525,3.5328509999999995,3.511993,3.593525
F4B-pubcand-2x2-main-10Hz-DLUL-s1,2x2,10,1.825,3.739664,3.4781033999999984,3.04738,3.739664
F4B-pubcand-2x2-main-10Hz-DLUL-s2,2x2,10,1.8599999999999999,4.147972,3.5396283799999977,4.147972,4.075121
F4B-pubcand-2x2-main-10Hz-DLUL-s3,2x2,10,1.8949999999999998,3.544125,3.45501826,3.056842,3.544125
F4B-pubcand-2x2-main-10Hz-DLUL-s4,2x2,10,1.93,3.51366,3.50469553,3.489471,3.51366
F4B-pubcand-2x2-main-100Hz-DLUL-s0,2x2,100,2.0700000000000003,3.636475,3.5821886000000025,3.374875,3.636475
F4B-pubcand-2x2-main-100Hz-DLUL-s1,2x2,100,2.105,4.096241,3.51693966,3.931878,4.096241
F4B-pubcand-2x2-main-100Hz-DLUL-s2,2x2,100,2.14,3.593011,3.518609650000001,3.132512,3.593011
F4B-pubcand-2x2-main-100Hz-DLUL-s3,2x2,100,2.1750000000000003,4.158494,3.588053950000002,3.858341,4.158494
F4B-pubcand-2x2-main-100Hz-DLUL-s4,2x2,100,2.21,3.586479110000004,3.586479110000004,3.540838,3.555082


==> data/tikz/mpsscale/timing.csv <==
x,dl,ul
0.95,0.4740212,0.6319
0.975,0.4858811999999999,0.6700075999999999
1.0,0.4924820000000004,0.6694
1.025,0.47416,0.6711743999999994
1.05,0.48222080000000017,0.6767884
1.8875,0.5274800000000001,0.7684216000000004
1.9125,0.5584807999999999,1.0296074
1.9375,0.5300407999999999,0.7637492
1.9625,0.5518623999999999,0.7643832000000002
1.9875,0.4911235999999998,0.7194506
2.0125,0.5479417999999999,0.8007164000000002
2.0375,0.5337066000000001,0.8192200000000001
2.0625,0.5336617999999999,0.9957367999999999
2.0875,0.5242870000000004,0.7817050000000001
2.1125,0.5299823999999996,0.8077424
2.7625,0.6474627999999997,1.0641516000000004
2.7875,0.6030617999999999,0.9053968
2.8125,0.71308,nan
2.8375,0.6377200000000001,0.9825334000000001
2.8625,0.6202802,1.0217304000000005
2.8875,0.62874,0.9711023999999999
2.9125,0.6808601999999999,1.0057331999999999
2.9375,0.6458801999999999,1.0148516000000005
2.9625,0.598381,0.9396840000000046
2.9875,0.5959027999999997,0.8982251999999976
3.0125,0.61924,1.0384000000000007
3.0375,0.6113230000000002,0.9635106000000003
3.0625,0.5876466,0.9487479999999996
3.0875,0.68152,1.1281412000000006
3.1125,0.62012,0.8786244
3.1375,0.6684,1.018471
3.1625,0.65078,0.9648065999999993
3.1875,0.7261420000000001,1.0777132
3.2125,0.603762,0.9120484000000001
3.2375,0.682502,1.0177176000000001

